Cold PAWS: Unsupervised class discovery and addressing the cold-start problem for semi-supervised learning

In many machine learning applications, labeling datasets can be an arduous and time-consuming task. Although research has shown that semi-supervised learning techniques can achieve high accuracy with very few labels within the field of computer vision, little attention has been given to how images within a dataset should be selected for labeling. In this paper, we propose a novel approach based on well-established self-supervised learning, clustering, and manifold learning techniques that address this challenge of selecting an informative image subset to label in the first instance, which is known as the cold-start or unsupervised selective labelling problem. We test our approach using several publicly available datasets, namely CIFAR10, Imagenette, DeepWeeds, and EuroSAT, and observe improved performance with both supervised and semi-supervised learning strategies when our label selection strategy is used, in comparison to random sampling. We also obtain superior performance for the datasets considered with a much simpler approach compared to other methods in the literature.

==> figures/benchmarking_min_max.txt <==
% latex table generated in R 4.2.3 by xtable 1.8-4 package
% Wed May 17 14:04:24 2023
\begin{tabular}{lr|rr|rrrrr|rr}
  \hline
instance & k & OPT & BKS & Gon & HS & Gon+ & CDSh & CDSh+ & greedy & greedy (mini-max) \\ 
  \hline
u1060 &  20 & 1581 &  & 2192 & 2140 & 1886 & 1780 & 1699 & 2109±87 & 1839±79 \\ 
  u1060 &  40 & 1021 &  & 1389 & 1360 & 1252 & 1218 & 1139 & 1358±43 & 1268±41 \\ 
  u1060 &  60 & 781 &  & 1076 & 1152 & 985 & 944 & 906 & 1055±21 & 974±21 \\ 
  u1060 &  80 & 652 &  & 906 & 961 & 807 & 752 & 721 & 878±24 & 815±23 \\ 
  u1060 & 100 & 570 &  & 721 & 828 & 707 & 652 & 633 & 740±12 & 687±23 \\ 
  sw24708 &  25 &  & 1329 & 1618 & 1835 & 1550 & 1635 &  & 1757±70 & 1446±96 \\ 
  sw24708 &  50 &  & 926 & 1240 & 1227 & 1088 & 1099 &  & 1181±24 & 1015±51 \\ 
  sw24708 &  75 &  & 759 & 926 & 957 & 862 & 886 &  & 925±17 & 818±23 \\ 
  sw24708 & 100 &  & 686 & 798 & 870 & 742 & 753 &  & 784±15 & 713±16 \\ 
  bm33708 &  25 &  & 1184 & 1541 & 1688 & 1414 & 1491 &  & 1598±62 & 1260±46 \\ 
  bm33708 &  50 &  & 823 & 1071 & 1191 & 951 & 981 &  & 1054±28 & 841±18 \\ 
  bm33708 &  75 &  & 684 & 819 & 945 & 767 & 808 &  & 825±10 & 694±19 \\ 
  bm33708 &  75 &  & 593 & 693 & 745 & 649 & 681 &  & 825±10 & 694±19 \\ 
  ch71009 &  25 &  & 4429 & 6296 & 6519 & 5608 & 5806 &  & 6187±139 & 4880±186 \\ 
  ch71009 &  50 &  & 3108 & 4040 & 4019 & 3642 & 3649 &  & 3996±87 & 3400±68 \\ 
  ch71009 &  75 &  & 2554 & 3163 & 3584 & 2986 & 3015 &  & 3223±64 & 2777±86 \\ 
  ch71009 & 100 &  & 2169 & 2777 & 2929 & 2525 & 2602 &  & 2698±54 & 2356±54 \\ 
   \hline
\end{tabular}


==> figures/best_unsupervised_class_discovery.txt <==
% latex table generated in R 4.2.2 by xtable 1.8-4 package
% Wed Mar  8 14:35:05 2023
\begin{tabular}{rlllll}
  \hline
Ranking & Method & Metric & Transform & Layer & Score \\ 
  \hline
  1 & random (class balanced) &  &  &  & 1.00 (1.00-1.00) \\ 
    2 & kmediods & cosine distance & t-SNE & base encoder & 0.89 (0.79-0.94) \\ 
    3 & kmediods & euclidean & t-SNE & base encoder & 0.89 (0.79-0.94) \\ 
    4 & kmediods & euclidean & t-SNE & projection head & 0.87 (0.73-0.94) \\ 
    5 & kmediods & cosine distance & t-SNE & projection head & 0.87 (0.72-0.94) \\ 
    6 & kmediods & cosine distance &  & base encoder & 0.86 (0.73-0.90) \\ 
    7 & greedy (mini-max) & cosine distance & t-SNE & base encoder & 0.84 (0.70-0.92) \\ 
    8 & greedy (mini-max) & euclidean & t-SNE & base encoder & 0.84 (0.70-0.92) \\ 
    9 & greedy (maxi-min) & euclidean & t-SNE & base encoder & 0.84 (0.74-0.90) \\ 
   10 & greedy & euclidean & t-SNE & base encoder & 0.84 (0.77-0.87) \\ 
   11 & greedy & cosine distance & t-SNE & base encoder & 0.84 (0.77-0.87) \\ 
   12 & greedy (maxi-min) & cosine distance & t-SNE & base encoder & 0.84 (0.73-0.90) \\ 
   13 & greedy (maxi-min) & cosine distance &  & projection head & 0.82 (0.70-0.89) \\ 
   14 & greedy & cosine distance &  & projection head & 0.82 (0.70-0.88) \\ 
   15 & kmediods & cosine distance &  & projection head & 0.81 (0.64-0.90) \\ 
   16 & greedy (mini-max) & euclidean & t-SNE & projection head & 0.81 (0.61-0.90) \\ 
   17 & greedy (maxi-min) & euclidean & t-SNE & projection head & 0.81 (0.60-0.91) \\ 
   18 & greedy (maxi-min) & cosine distance & t-SNE & projection head & 0.80 (0.60-0.91) \\ 
   19 & greedy (mini-max) & cosine distance & t-SNE & projection head & 0.80 (0.60-0.90) \\ 
   20 & greedy & cosine distance &  & base encoder & 0.80 (0.69-0.86) \\ 
   21 & greedy & cosine distance & t-SNE & projection head & 0.80 (0.58-0.90) \\ 
   22 & greedy & euclidean & t-SNE & projection head & 0.79 (0.56-0.90) \\ 
   23 & greedy (maxi-min) & cosine distance &  & base encoder & 0.79 (0.61-0.86) \\ 
   24 & kmediods & euclidean &  & base encoder & 0.78 (0.69-0.84) \\ 
   25 & kmediods & euclidean &  & projection head & 0.75 (0.55-0.82) \\ 
   26 & greedy (maxi-min) & euclidean &  & base encoder & 0.74 (0.58-0.84) \\ 
   27 & greedy (maxi-min) & euclidean &  & projection head & 0.71 (0.56-0.88) \\ 
   28 & greedy (mini-max) & euclidean &  & base encoder & 0.68 (0.44-0.81) \\ 
   29 & random &  &  &  & 0.67 (0.51-0.74) \\ 
   30 & greedy (mini-max) & euclidean &  & projection head & 0.65 (0.47-0.78) \\ 
   31 & greedy & euclidean &  & base encoder & 0.62 (0.40-0.80) \\ 
   32 & greedy (mini-max) & cosine distance &  & base encoder & 0.61 (0.32-0.80) \\ 
   33 & greedy (mini-max) & cosine distance &  & projection head & 0.61 (0.34-0.76) \\ 
   34 & greedy & euclidean &  & projection head & 0.60 (0.37-0.80) \\ 
   \hline
\end{tabular}


==> figures/datasets_base.txt <==
% latex table generated in R 4.2.2 by xtable 1.8-4 package
% Fri Feb 24 16:53:19 2023
\begin{tabular}{lrrlrrlrrlrr}
  \hline
class...1 & train...2 & test...3 & class...4 & train...5 & test...6 & class...7 & train...8 & test...9 & class...10 & train...11 & test...12 \\ 
  \hline
airplane & 5000 & 1000 & tench & 963 & 387 & annual crop & 2500 & 500 & chinee apple & 825 & 300 \\ 
  automobile & 5000 & 1000 & english springer & 955 & 395 & forest & 2500 & 500 & lantana & 764 & 300 \\ 
  bird & 5000 & 1000 & cassette player & 993 & 357 & herbaceous vegetation & 2500 & 500 & negative & 8806 & 300 \\ 
  cat & 5000 & 1000 & chain saw & 858 & 386 & highway & 2000 & 500 & parkinsonia & 731 & 300 \\ 
  deer & 5000 & 1000 & church & 941 & 409 & industrial & 2000 & 500 & parthenium & 722 & 300 \\ 
  dog & 5000 & 1000 & french horn & 956 & 394 & pasture & 1500 & 500 & prickly acacia & 762 & 300 \\ 
  frog & 5000 & 1000 & garbage truck & 961 & 389 & permanent crop & 2000 & 500 & rubber vine & 709 & 300 \\ 
  horse & 5000 & 1000 & gas pump & 931 & 419 & residential & 2500 & 500 & siam weed & 774 & 300 \\ 
  ship & 5000 & 1000 & golf ball & 951 & 399 & river & 2000 & 500 & snake weed & 716 & 300 \\ 
  truck & 5000 & 1000 & parachute & 960 & 390 & sea/lake & 2500 & 500 &  &  &  \\ 
   \hline
\end{tabular}


==> figures/results_all.txt <==
% latex table generated in R 4.2.2 by xtable 1.8-4 package
% Wed Mar  8 14:52:17 2023
\begin{tabular}{lllllr}
  \hline
Dataset & Learning method & Number of labelled images & Label selection strategy & Test accuracy & Runs \\ 
  \hline
CIFAR10 & finetuning & 40 & best greedy (mini-max) & 0.740 (0.685-0.794) &  10 \\ 
  CIFAR10 & finetuning & 40 & best kmediods (t-SNE) & 0.799 (0.775-0.834) &  10 \\ 
  CIFAR10 & finetuning & 40 & random & 0.733 (0.656-0.772) &  10 \\ 
  CIFAR10 & finetuning & 40 & random (class balanced) & 0.771 (0.743-0.800) &  10 \\ 
  CIFAR10 & PAWS & 40 & best greedy (mini-max) & 0.938 (0.934-0.941) &  10 \\ 
  CIFAR10 & PAWS & 40 & best kmediods (t-SNE) & 0.922 (0.863-0.942) &  10 \\ 
  CIFAR10 & PAWS & 40 & random & 0.901 (0.855-0.937) &   8 \\ 
  CIFAR10 & PAWS & 40 & random (class balanced) & 0.905 (0.822-0.939) &  10 \\ 
  CIFAR10 & supervised &  &  & 0.934 &   1 \\ 
  Deepweeds & finetuning & 54 & best greedy (mini-max) & 0.659 (0.603-0.701) &  10 \\ 
  Deepweeds & finetuning & 54 & best kmediods (t-SNE) & 0.678 (0.619-0.712) &  10 \\ 
  Deepweeds & finetuning & 54 & random & 0.604 (0.541-0.674) &  10 \\ 
  Deepweeds & finetuning & 54 & random (class balanced) & 0.731 (0.705-0.743) &  10 \\ 
  Deepweeds & PAWS & 54 & best greedy (mini-max) & 0.595 (0.509-0.650) &  10 \\ 
  Deepweeds & PAWS & 54 & best kmediods (t-SNE) & 0.591 (0.546-0.624) &   9 \\ 
  Deepweeds & PAWS & 54 & random & 0.576 (0.533-0.655) &   5 \\ 
  Deepweeds & PAWS & 54 & random (class balanced) & 0.685 (0.619-0.719) &  10 \\ 
  Deepweeds & supervised &  &  & 0.940 &   1 \\ 
  EuroSAT & finetuning & 30 & best greedy (mini-max) & 0.729 (0.582-0.831) &  10 \\ 
  EuroSAT & finetuning & 30 & best kmediods (t-SNE) & 0.894 (0.866-0.913) &  10 \\ 
  EuroSAT & finetuning & 30 & random & 0.759 (0.706-0.828) &  10 \\ 
  EuroSAT & finetuning & 30 & random (class balanced) & 0.869 (0.827-0.895) &  10 \\ 
  EuroSAT & PAWS & 30 & best greedy (mini-max) & 0.964 (0.962-0.966) &   2 \\ 
  EuroSAT & PAWS & 30 & best kmediods (t-SNE) & 0.965 (0.955-0.968) &  10 \\ 
  EuroSAT & PAWS & 30 & random & 0.885 (0.804-0.965) &   2 \\ 
  EuroSAT & PAWS & 30 & random (class balanced) & 0.965 (0.958-0.968) &  10 \\ 
  EuroSAT & supervised &  &  & 0.982 &   1 \\ 
  Imagenette & finetuning & 40 & best greedy (mini-max) & 0.732 (0.684-0.765) &  10 \\ 
  Imagenette & finetuning & 40 & best kmediods (t-SNE) & 0.802 (0.782-0.823) &  10 \\ 
  Imagenette & finetuning & 40 & random & 0.772 (0.675-0.799) &  10 \\ 
  Imagenette & finetuning & 40 & random (class balanced) & 0.789 (0.724-0.806) &  10 \\ 
  Imagenette & PAWS & 40 & best greedy (mini-max) & 0.684 (0.684-0.684) &   1 \\ 
  Imagenette & PAWS & 40 & best kmediods (t-SNE) & 0.902 (0.898-0.935) &  10 \\ 
  Imagenette & PAWS & 40 & random & 0.902 (0.887-0.929) &   7 \\ 
  Imagenette & PAWS & 40 & random (class balanced) & 0.898 (0.890-0.937) &  10 \\ 
  Imagenette & supervised &  &  & 0.915 &   1 \\ 
   \hline
\end{tabular}


==> figures2/best_unsupervised_class_discovery.txt <==
% latex table generated in R 4.2.3 by xtable 1.8-4 package
% Sat Apr  8 17:13:50 2023
\begin{tabular}{llll|rrrr|r}
  \hline
Method & Metric & Transform & Layer & CIFAR10 & Deepweeds & EuroSAT & Imagenette & Average \\ 
  \hline
random (class balanced) &  &  &  & 1.00 & 1.00 & 1.00 & 1.00 & 1.00 \\ 
  kmediods & cosine distance & t-SNE & base encoder & 0.91 & 0.77 & 0.96 & 0.96 & 0.90 \\ 
  kmediods & euclidean & t-SNE & base encoder & 0.92 & 0.79 & 0.92 & 0.94 & 0.89 \\ 
  kmediods & euclidean & t-SNE & projection head & 0.93 & 0.73 & 0.94 & 0.90 & 0.87 \\ 
  kmediods & cosine distance &  & base encoder & 0.91 & 0.73 & 0.90 & 0.91 & 0.86 \\ 
  kmediods & cosine distance & t-SNE & projection head & 0.89 & 0.67 & 0.92 & 0.90 & 0.84 \\ 
  greedy (mini-max) & euclidean & t-SNE & base encoder & 0.88 & 0.70 & 0.89 & 0.92 & 0.84 \\ 
  greedy (maxi-min) & euclidean & t-SNE & base encoder & 0.84 & 0.74 & 0.89 & 0.90 & 0.84 \\ 
  greedy & euclidean & t-SNE & base encoder & 0.86 & 0.77 & 0.87 & 0.86 & 0.84 \\ 
  greedy & cosine distance & t-SNE & base encoder & 0.87 & 0.73 & 0.88 & 0.89 & 0.84 \\ 
  greedy (mini-max) & cosine distance & t-SNE & base encoder & 0.88 & 0.71 & 0.88 & 0.88 & 0.84 \\ 
  greedy (maxi-min) & cosine distance &  & projection head & 0.88 & 0.70 & 0.82 & 0.89 & 0.82 \\ 
  greedy & cosine distance &  & projection head & 0.85 & 0.70 & 0.85 & 0.88 & 0.82 \\ 
  greedy (maxi-min) & cosine distance & t-SNE & base encoder & 0.87 & 0.69 & 0.84 & 0.88 & 0.82 \\ 
  kmediods & cosine distance &  & projection head & 0.85 & 0.64 & 0.86 & 0.90 & 0.81 \\ 
  greedy (mini-max) & cosine distance & t-SNE & projection head & 0.88 & 0.62 & 0.87 & 0.88 & 0.81 \\ 
  greedy (mini-max) & euclidean & t-SNE & projection head & 0.86 & 0.61 & 0.86 & 0.90 & 0.81 \\ 
  greedy (maxi-min) & euclidean & t-SNE & projection head & 0.85 & 0.60 & 0.87 & 0.91 & 0.81 \\ 
  greedy & cosine distance & t-SNE & projection head & 0.87 & 0.62 & 0.87 & 0.85 & 0.80 \\ 
  greedy & cosine distance &  & base encoder & 0.83 & 0.69 & 0.82 & 0.86 & 0.80 \\ 
  greedy (maxi-min) & cosine distance & t-SNE & projection head & 0.84 & 0.58 & 0.88 & 0.91 & 0.80 \\ 
  greedy & euclidean & t-SNE & projection head & 0.86 & 0.56 & 0.85 & 0.90 & 0.79 \\ 
  greedy (maxi-min) & cosine distance &  & base encoder & 0.86 & 0.61 & 0.82 & 0.86 & 0.79 \\ 
  kmediods & euclidean &  & base encoder & 0.79 & 0.69 & 0.83 & 0.81 & 0.78 \\ 
  kmediods & euclidean &  & projection head & 0.82 & 0.55 & 0.79 & 0.82 & 0.75 \\ 
  greedy (maxi-min) & euclidean &  & base encoder & 0.84 & 0.76 & 0.79 & 0.58 & 0.74 \\ 
  greedy (maxi-min) & euclidean &  & projection head & 0.89 & 0.63 & 0.76 & 0.56 & 0.71 \\ 
  greedy (mini-max) & euclidean &  & base encoder & 0.81 & 0.81 & 0.67 & 0.43 & 0.68 \\ 
  random &  &  &  & 0.72 & 0.51 & 0.70 & 0.74 & 0.67 \\ 
  greedy (mini-max) & euclidean &  & projection head & 0.78 & 0.59 & 0.77 & 0.47 & 0.65 \\ 
  greedy & euclidean &  & base encoder & 0.80 & 0.69 & 0.58 & 0.40 & 0.62 \\ 
  greedy (mini-max) & cosine distance &  & base encoder & 0.80 & 0.72 & 0.61 & 0.33 & 0.61 \\ 
  greedy (mini-max) & cosine distance &  & projection head & 0.74 & 0.58 & 0.76 & 0.34 & 0.61 \\ 
  greedy & euclidean &  & projection head & 0.80 & 0.54 & 0.69 & 0.37 & 0.60 \\ 
   \hline
\end{tabular}

